Hydroxyl Lines and Moonlight: a High Spectral Resolution Investigation of NIR skylines from Maunakea to guide NIR spectroscopic surveys

Subtracting the changing sky contribution from the near-infrared (NIR) spectra of faint astronomical objects is challenging and crucial to a wide range of science cases such as estimating the velocity dispersions of dwarf galaxies, studying the gas dynamics in faint galaxies, measuring accurate redshifts, and any spectroscopic studies of faint targets. Since the sky background varies with time and location, NIR spectral observations, especially those employing fiber spectrometers and targeting extended sources, require frequent sky-only observations for calibration. However, sky subtraction can be optimized with sufficient a priori knowledge of the sky's variability. In this work, we explore how to optimize sky subtraction by analyzing 1075 high-resolution NIR spectra from the CFHT's SPIRou on Maunakea, and we estimate the variability of 481 hydroxyl (OH) lines. These spectra were collected during two sets of three nights dedicated to obtaining sky observations every five and a half minutes. During the first set, we observed how the Moon affects the NIR, which has not been accurately measured at these wavelengths. We suggest accounting for the Moon contribution at separation distances less than 10 degrees when 1) reconstructing the sky using principal component analysis 2) observing targets at Y JHK mags fainter than ~15 and 3) attempting a sky subtraction better than 1%. We also identified 126 spectral doublets, or OH lines that split into at least two components, at SPIRou's resolution. In addition, we used Lomb-Scargle Periodograms and Gaussian process regression to estimate that most OH lines vary on similar timescales, which provides a valuable input for IR spectroscopic survey strategies. The data and code developed for this study are publicly available.

==> datafileB1.txt <==
Title: Hydroxyl Lines and Moonlight: a High Spectral Resolution Investigation 
    of NIR skylines from Maunakea to guide NIR spectroscopic surveys 
Authors: Dauphin F., Petric A., Artigau Ã., Stephens A.W., Cook N.J., 
    Businger S., Flagey N., Marshall J., Ntampaka M., Ravindranath S., 
    Rousseau-Nepton L. 
Table: Doublet Candidates
================================================================================
Byte-by-byte Description of file: datafileB1.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label       Explanations
--------------------------------------------------------------------------------
   1- 14 A14    ---         Transition  Transition (1)
  16- 24 F9.3   Angstroms   mu0         Initial Guess at line center
  26- 34 F9.3   Angstroms   mu1         Best Fit line center, closest local maxima 
  36- 44 F9.3   Angstroms   mu2         Best Fit line center, next highest local max
  46- 48 A3     ---         Doublet     Doublet, yes or no
--------------------------------------------------------------------------------
Note (1): The transition from, Oliva et al. (2015a) [2015A&A...581A..47O]; 
    Rousselot et al. (2000) [2000A&A...354.1134R]
--------------------------------------------------------------------------------
[9-5]R2e(0.5)   9975.083  9974.239  9975.086 No  
[3-0]P2f(4.5)  10002.737 10002.770 10003.521 No  
[9-5]Q2e(0.5)  10014.086 10013.711 10014.011 No  
[9-5]Q1e(1.5)  10015.555 10015.144 10015.546 No  
[3-0]P1e(5.5)  10016.731 10016.884 10017.124 No  
[9-5]Q2e(1.5)  10024.084 10022.844 10023.955 No  
[9-5]Q1e(2.5)  10028.200 10027.825 10028.149 No  
[9-5]Q1f(3.5)  10046.266 10046.216 10046.462 No  
[9-5]P2e(1.5)  10061.781 10061.599 10061.881 No  
[9-5]P2f(1.5)  10063.472 10063.380 10063.939 No  
[9-5]P1f(2.5)  10085.231 10084.860 10085.226 No  
[9-5]P2f(2.5)  10106.374 10105.957 10106.293 No  
[9-5]P1f(3.5)  10126.784 10126.679 10126.889 Yes 
[4-1]R1f(5.5)  10151.784 10151.505 10152.141 No  
[4-1]R2e(4.5)  10155.610 10155.751 10156.274 No  
[9-5]P2e(3.5)  10155.755 10155.749 10156.012 No  
[4-1]R1f(4.5)  10161.266 10160.710 10161.305 No  
[4-1]R2e(3.5)  10167.160 10166.839 10167.283 No  
[9-5]P1e(4.5)  10174.488 10174.311 10174.701 Yes 
[4-1]R1e(3.5)  10174.898 10174.717 10175.039 No  
[4-1]R2e(2.5)  10183.825 10183.543 10183.819 No  
[4-1]R1e(2.5)  10192.499 10192.498 10192.984 No  
[4-1]R2f(1.5)  10205.844 10205.850 10206.210 No  
[9-5]P2f(4.5)  10211.576 10211.267 10211.633 No  
[4-1]R1e(1.5)  10213.851 10213.331 10213.836 No  
[9-5]P1e(5.5)  10228.586 10228.325 10228.865 Yes 
[4-1]R2e(0.5)  10233.464 10232.981 10233.461 No  
[9-5]P2f(5.5)  10273.897 10274.026 10274.302 No  
[4-1]Q2e(0.5)  10287.588 10287.488 10287.687 Yes 
[4-1]Q1e(1.5)  10289.457 10288.963 10289.451 No  
[4-1]Q2e(1.5)  10295.345 10295.234 10295.612 No  
[4-1]Q1e(2.5)  10298.845 10298.247 10298.668 No  
[4-1]Q1e(3.5)  10312.344 10311.915 10312.305 No  
[9-5]P2f(6.5)  10342.865 10342.778 10343.294 No  
[4-1]P2e(1.5)  10350.127 10349.643 10350.124 No  
[9-5]P1e(7.5)  10356.827 10356.398 10356.776 No  
[4-1]P1f(2.5)  10375.720 10375.716 10376.242 No  
[4-1]P2e(2.5)  10399.386 10399.383 10399.954 No  
[4-1]P1f(3.5)  10421.218 10421.065 10421.371 Yes 
[4-1]P2f(3.5)  10453.365 10452.707 10453.362 No  
[4-1]P1e(4.5)  10471.830 10471.609 10472.059 Yes 
[4-1]P2f(4.5)  10512.011 10512.002 10512.807 No  
[4-1]P1e(5.5)  10527.657 10527.354 10527.960 Yes 
[4-1]P2f(5.5)  10575.401 10575.308 10575.903 No  
[4-1]P1e(6.5)  10588.762 10588.697 10589.164 No  
[4-1]P2f(6.5)  10643.675 10643.492 10643.954 No  
[4-1]P1e(7.5)  10654.707 10654.681 10655.629 No  
[4-1]P1f(7.5)  10655.706 10655.283 10655.697 No  
[5-2]R1f(6.5)  10686.683 10686.668 10686.956 No  
[5-2]R2e(5.5)  10689.208 10689.181 10689.361 No  
[5-2]R1f(5.5)  10690.996 10691.011 10693.984 No  
[5-2]R2e(4.5)  10695.088 10694.983 10695.163 Yes 
[5-2]R1f(4.5)  10700.044 10700.118 10700.586 No  
[5-2]R2e(3.5)  10706.408 10706.003 10706.435 No  
[5-2]R1e(3.5)  10713.680 10713.681 10714.146 No  
[5-2]R2e(2.5)  10723.350 10723.370 10723.736 No  
[5-2]R1e(2.5)  10731.714 10731.706 10732.441 No  
[5-2]R2e(1.5)  10746.152 10746.154 10746.587 No  
[5-2]R1e(1.5)  10753.920 10753.923 10754.337 No  
[5-2]R2f(0.5)  10775.059 10775.065 10775.543 No  
[5-2]Q2f(0.5)  10832.257 10832.092 10832.416 Yes 
[5-2]Q1f(1.5)  10834.289 10833.787 10834.286 No  
[5-2]Q1e(2.5)  10844.693 10844.510 10844.876 Yes 
[5-2]Q1e(3.5)  10859.628 10859.193 10860.033 Yes 
[4-1]P2f(9.5)  10879.288 10879.225 10879.615 No  
[5-2]P2e(1.5)  10898.680 10898.647 10899.122 No  
[5-2]P1f(2.5)  10926.430 10926.432 10927.009 No  
[5-2]P2e(2.5)  10951.348 10951.352 10951.782 No  
[5-2]P1e(3.5)  10975.330 10975.177 10975.486 Yes 
[5-2]P2f(3.5)  11009.293 11009.298 11009.736 No  
[5-2]P1e(4.5)  11029.814 11029.563 11030.052 Yes 
[5-2]P2f(4.5)  11072.457 11071.928 11072.480 No  
[5-2]P1e(5.5)  11090.019 11089.689 11090.343 Yes 
[5-2]P2f(5.5)  11140.911 11140.487 11141.082 No  
[5-2]P1e(6.5)  11156.034 11155.690 11156.450 No  
[6-3]R1f(6.5)  11288.192 11287.642 11288.234 No  
[6-3]R1f(5.5)  11291.166 11290.808 11291.125 No  
[6-3]R2f(4.5)  11295.553 11295.544 11296.048 No  
[6-3]R1f(4.5)  11299.440 11299.210 11299.432 No  
[6-3]R2f(3.5)  11306.335 11306.409 11306.980 No  
[6-3]R1f(3.5)  11312.851 11312.325 11312.851 No  
[6-3]R2f(2.5)  11323.366 11322.924 11323.409 No  
[6-3]R1f(2.5)  11331.193 11331.190 11331.761 No  
[6-3]R2e(1.5)  11346.885 11346.965 11347.325 No  
[6-3]R1e(1.5)  11354.235 11353.644 11354.241 No  
[6-3]Q1e(1.5)  11439.940 11439.937 11440.490 No  
[6-3]Q2f(1.5)  11447.236 11446.946 11447.477 No  
[6-3]Q1e(2.5)  11451.604 11451.421 11451.786 Yes 
[6-3]P1f(2.5)  11538.791 11538.785 11539.512 No  
[6-3]P2e(2.5)  11565.249 11565.249 11565.860 No  
[6-3]P1e(3.5)  11591.684 11591.523 11591.846 Yes 
[6-3]P2f(3.5)  11627.846 11627.447 11627.849 No  
[6-3]P1e(4.5)  11650.746 11650.498 11651.012 Yes 
[6-3]P2e(4.5)  11696.348 11695.806 11696.328 No  
[6-3]P1e(5.5)  11716.151 11715.805 11716.512 Yes 
[6-3]P2e(5.5)  11770.827 11770.021 11770.614 No  
[6-3]P1e(6.5)  11788.029 11787.575 11788.501 Yes 
[6-3]P2e(6.5)  11851.443 11851.140 11851.662 No  
[6-3]P1e(7.5)  11865.919 11865.933 11866.576 No  
[6-3]P1f(7.5)  11867.087 11866.598 11867.078 No  
[6-3]P2e(7.5)  11938.401 11938.008 11938.296 No  
[6-3]P1e(8.5)  11950.998 11950.617 11951.025 No  
[6-3]P1f(8.5)  11952.418 11952.031 11952.481 No  
[7-4]R1f(6.5)  11967.921 11967.912 11968.284 No  
[7-4]R1f(5.5)  11968.827 11968.542 11968.878 No  
[7-4]R2f(4.5)  11973.556 11972.834 11973.404 No  
[7-4]R1f(4.5)  11975.834 11975.308 11975.819 No  
[7-4]R2f(3.5)  11983.323 11983.326 11983.698 No  
[7-4]R1f(3.5)  11988.647 11988.019 11988.590 No  
[7-4]R2e(2.5)  12000.141 12000.137 12000.579 No  
[7-4]R1f(2.5)  12007.078 12006.641 12007.079 No  
[7-4]R2e(1.5)  12024.245 12023.551 12024.236 No  
[7-4]R1e(1.5)  12030.885 12030.426 12030.888 No  
[7-4]R2f(0.5)  12055.878 12055.479 12055.887 No  
[7-4]Q2f(0.5)  12120.386 12120.239 12120.569 Yes 
[7-4]Q1e(1.5)  12122.640 12122.637 12123.166 No  
[7-4]Q2f(1.5)  12131.067 12130.782 12131.340 Yes 
[7-4]Q1e(2.5)  12135.922 12135.740 12136.109 Yes 
[7-4]Q2f(2.5)  12148.675 12148.384 12148.798 No  
[7-4]Q1f(3.5)  12154.935 12154.521 12155.348 Yes 
[7-4]Q1f(4.5)  12179.922 12179.282 12179.901 No  
[7-4]P2e(1.5)  12196.386 12196.395 12196.954 No  
[7-4]P1f(2.5)  12229.294 12228.174 12229.291 No  
[7-4]P2e(2.5)  12257.729 12257.738 12258.609 No  
[7-4]P1e(3.5)  12286.988 12286.823 12287.159 Yes 
[7-4]P2f(3.5)  12325.913 12325.466 12325.916 No  
[7-4]P1e(4.5)  12351.597 12351.337 12351.869 Yes 
[7-4]P2e(4.5)  12400.878 12400.881 12401.458 No  
[7-4]P1e(5.5)  12423.347 12422.971 12423.726 Yes 
[7-4]P2e(5.5)  12482.707 12482.528 12482.907 No  
[7-4]P1e(6.5)  12501.915 12501.918 12502.915 No  
[7-4]P1f(6.5)  12502.919 12502.490 12502.922 No  
[7-4]P2e(6.5)  12571.579 12571.306 12571.828 Yes 
[7-4]P1e(7.5)  12588.345 12587.899 12588.331 No  
[7-4]P1f(7.5)  12589.613 12589.087 12589.610 No  
[8-5]R1f(5.5)  12747.959 12747.974 12748.779 No  
[8-5]R1f(6.5)  12750.125 12749.714 12750.128 No  
[8-5]R2e(5.5)  12752.797 12751.872 12752.801 No  
[8-5]R2f(5.5)  12752.995 12751.874 12752.800 No  
[8-5]R2f(3.5)  12760.993 12759.879 12760.960 Yes 
[8-5]R2f(2.5)  12777.099 12776.339 12777.114 Yes 
[8-5]R1f(2.5)  12782.567 12782.582 12784.065 No  
[8-5]R2e(1.5)  12801.543 12800.543 12801.540 No  
[8-5]R1f(1.5)  12806.983 12806.986 12807.551 No  
[8-5]R2f(0.5)  12834.564 12834.567 12835.120 No  
[8-5]Q2f(0.5)  12903.532 12903.367 12903.715 No  
[8-5]Q1f(1.5)  12905.711 12905.089 12905.714 No  
[8-5]Q2f(1.5)  12915.799 12915.544 12916.066 No  
[8-5]Q1f(2.5)  12921.132 12920.949 12921.322 No  
[8-5]Q2f(2.5)  12936.059 12935.774 12936.488 No  
[8-5]Q1f(3.5)  12943.176 12942.753 12943.605 No  
[8-5]Q2e(3.5)  12964.144 12963.823 12964.435 No  
[8-5]Q1f(4.5)  12972.127 12971.367 12972.148 No  
[8-5]P2e(1.5)  12985.646 12985.655 12986.580 No  
[8-5]Q1f(5.5)  13008.234 13008.219 13008.399 No  
[8-5]P1f(2.5)  13021.635 13020.989 13021.626 No  
[8-5]P2e(2.5)  13052.740 13052.755 13053.584 No  
[8-5]P1e(3.5)  13085.264 13085.090 13085.448 No  
[8-5]P2e(3.5)  13127.822 13127.831 13128.876 Yes 
[8-5]P1e(4.5)  13156.793 13156.508 13157.090 No  
[8-5]P2e(4.5)  13210.848 13210.851 13211.410 No  
[8-5]P1e(5.5)  13236.516 13236.109 13236.940 No  
[8-5]P2e(5.5)  13301.917 13301.728 13302.088 No  
[2-0]P1f(2.5)  14518.961 14518.794 14519.124 Yes 
[9-6]P1e(8.5)  14523.581 14523.572 14524.022 No  
[9-6]P1f(8.5)  14525.550 14525.103 14525.553 No  
[2-0]P2e(2.5)  14563.982 14562.994 14563.985 No  
[2-0]P1e(3.5)  14604.833 14604.537 14605.125 Yes 
[2-0]P2f(3.5)  14665.068 14665.077 14665.744 No  
[2-0]P1e(4.5)  14698.437 14698.001 14698.874 No  
[3-1]R1f(5.5)  14702.241 14701.925 14702.538 No  
[3-1]R2e(4.5)  14713.306 14713.513 14713.820 No  
[3-1]R1e(4.5)  14740.015 14739.721 14740.319 No  
[3-1]R2e(3.5)  14755.589 14755.422 14755.759 No  
[2-0]P2f(4.5)  14772.383 14772.171 14772.596 No  
[3-1]R1e(3.5)  14783.736 14783.488 14783.979 No  
[2-0]P1e(5.5)  14799.240 14799.243 14800.420 No  
[2-0]P1f(5.5)  14800.423 14799.243 14800.426 No  
[3-1]R2e(2.5)  14805.789 14805.786 14806.459 No  
[3-1]R1e(2.5)  14833.093 14832.901 14833.282 Yes 
[3-1]R2f(1.5)  14864.397 14864.394 14864.971 No  
[2-0]P2f(5.5)  14886.165 14886.492 14887.603 No  
[3-1]R1e(1.5)  14887.699 14886.489 14887.692 No  
[2-0]P1e(6.5)  14908.278 14907.819 14908.281 No  
[2-0]P1f(6.5)  14909.776 14909.779 14910.350 No  
[3-1]R2e(0.5)  14931.883 14931.069 14931.880 No  
[2-0]P2e(6.5)  15006.737 15006.260 15007.214 Yes 
[2-0]P1e(7.5)  15025.143 15025.146 15025.639 No  
[2-0]P1f(7.5)  15026.969 15026.978 15027.392 No  
[3-1]Q2e(0.5)  15052.866 15052.538 15053.188 Yes 
[3-1]Q1e(1.5)  15055.550 15054.358 15055.541 No  
[3-1]Q2e(1.5)  15063.998 15063.448 15064.536 Yes 
[3-1]Q1e(2.5)  15068.968 15068.574 15069.357 Yes 
[3-1]Q2f(2.5)  15082.254 15081.674 15082.185 No  
[3-1]Q1e(3.5)  15088.276 15087.402 15089.156 No  
[3-1]Q2f(3.5)  15107.382 15107.001 15107.757 No  
[3-1]Q1f(4.5)  15113.725 15113.254 15113.656 No  
[3-1]P2f(1.5)  15187.140 15185.930 15187.137 No  
[3-1]P1f(2.5)  15240.954 15240.780 15241.120 Yes 
[3-1]P2e(2.5)  15287.789 15286.705 15287.786 No  
[3-1]P1e(3.5)  15332.402 15332.096 15332.704 Yes 
[3-1]P2f(3.5)  15395.334 15394.130 15395.331 No  
[4-2]R1f(6.5)  15430.163 15430.460 15431.668 No  
[3-1]P1e(4.5)  15432.156 15431.695 15432.615 Yes 
[4-2]R1f(5.5)  15462.125 15461.805 15462.441 Yes 
[4-2]R2e(4.5)  15474.212 15473.993 15474.461 Yes 
[4-2]R1f(4.5)  15500.864 15500.573 15501.152 Yes 
[3-1]P2f(4.5)  15509.769 15509.554 15509.986 Yes 
[4-2]R2e(3.5)  15517.872 15517.702 15518.050 Yes 
[3-1]P1e(5.5)  15539.711 15539.708 15540.951 No  
[3-1]P1f(5.5)  15540.945 15539.705 15540.948 No  
[4-2]R1e(3.5)  15546.141 15545.890 15546.389 Yes 
[4-2]R2e(2.5)  15570.159 15570.156 15570.859 No  
[4-2]R1e(2.5)  15597.631 15597.437 15597.821 Yes 
[4-2]R2e(1.5)  15631.443 15630.970 15631.574 No  
[4-2]R1e(1.5)  15654.953 15654.950 15656.181 No  
[3-1]P1e(6.5)  15656.178 15654.938 15656.173 No  
[3-1]P1f(6.5)  15657.749 15656.257 15657.746 No  
[4-2]R2e(0.5)  15702.539 15702.518 15703.155 No  
[3-1]P2f(6.5)  15759.826 15759.820 15760.767 No  
[3-1]P2e(6.5)  15760.830 15759.825 15760.777 No  
[3-1]P1e(7.5)  15781.163 15780.734 15781.148 No  
[3-1]P1f(7.5)  15783.090 15783.093 15783.952 No  
[4-2]Q2e(0.5)  15830.335 15829.992 15830.666 Yes 
[4-2]Q1e(1.5)  15833.272 15832.054 15833.267 No  
[4-2]Q2e(1.5)  15842.503 15841.918 15843.071 Yes 
[4-2]Q1e(2.5)  15848.061 15847.656 15848.456 Yes 
[4-2]Q2f(2.5)  15862.489 15861.861 15863.117 Yes 
[4-2]Q1e(3.5)  15869.307 15868.397 15870.205 Yes 
[4-2]Q2f(3.5)  15890.033 15889.598 15890.535 No  
[3-1]P2e(7.5)  15897.211 15897.298 15897.833 No  
[4-2]P2e(1.5)  15972.596 15971.359 15972.594 No  
[4-2]P1f(2.5)  16030.831 16030.655 16031.002 Yes 
[4-2]P2e(2.5)  16079.753 16078.627 16079.750 No  
[4-2]P1f(3.5)  16128.608 16128.289 16128.921 Yes 
[3-1]P2f(9.5)  16194.615 16194.612 16195.291 No  
[4-2]P1e(4.5)  16235.376 16234.892 16235.856 Yes 
[5-3]R1f(13.5) 16270.318 16270.050 16270.616 Yes 
[5-3]R2f(5.5)  16279.727 16279.460 16280.009 Yes 
[5-3]R1f(5.5)  16302.278 16301.967 16302.592 Yes 
[5-3]R2e(4.5)  16315.515 16315.278 16316.953 No  
[4-2]P2f(4.5)  16317.161 16316.948 16317.374 Yes 
[5-3]R1f(4.5)  16341.755 16341.467 16342.049 Yes 
[4-2]P1e(5.5)  16350.650 16350.653 16351.956 No  
[4-2]P1f(5.5)  16351.954 16350.654 16351.957 No  
[5-3]R2f(3.5)  16360.385 16360.207 16360.568 Yes 
[5-3]R1f(3.5)  16388.492 16388.243 16388.744 Yes 
[5-3]R2e(2.5)  16414.737 16414.740 16415.431 No  
[5-3]R1f(2.5)  16442.155 16441.964 16442.348 Yes 
[4-2]P2f(5.5)  16447.616 16447.253 16447.989 Yes 
[4-2]P1e(6.5)  16475.648 16475.074 16475.645 No  
[4-2]P1f(6.5)  16477.318 16477.327 16477.898 No  
[5-3]R2e(1.5)  16479.061 16479.064 16479.719 No  
[5-3]R1e(1.5)  16502.365 16502.362 16503.587 No  
[5-3]R2f(0.5)  16553.814 16553.817 16554.550 No  
[4-2]P2f(6.5)  16586.322 16585.790 16586.842 Yes 
[4-2]P1e(7.5)  16609.994 16609.997 16610.946 No  
[4-2]P1f(7.5)  16612.053 16611.521 16612.056 No  
[5-3]Q2f(0.5)  16689.201 16688.844 16689.564 Yes 
[5-3]Q1e(1.5)  16692.380 16691.135 16692.380 No  
[5-3]Q2f(1.5)  16702.639 16702.035 16703.244 Yes 
[3-1]P2f(12.5) 16708.852 16708.444 16709.255 Yes 
[5-3]Q2f(2.5)  16724.739 16724.075 16725.415 No  
[4-2]P2f(7.5)  16732.479 16731.557 16733.413 Yes 
[5-3]Q1e(3.5)  16733.659 16733.414 16734.337 No  
[5-3]Q2f(3.5)  16755.155 16753.819 16756.323 No  
[5-3]Q1f(4.5)  16763.572 16763.046 16763.671 No  
[5-3]P2e(1.5)  16840.481 16840.508 16841.727 No  
[5-3]P1e(2.5)  16903.679 16903.507 16903.858 Yes 
[5-3]P2e(2.5)  16955.078 16955.081 16956.168 No  
[5-3]P1e(3.5)  17008.757 17008.431 17009.088 Yes 
[5-3]P2f(3.5)  17078.369 17078.372 17079.513 No  
[5-3]P1e(4.5)  17123.659 17123.161 17124.164 Yes 
[6-4]R1f(7.5)  17188.964 17188.583 17189.327 Yes 
[6-4]R2f(6.5)  17196.243 17195.928 17196.534 No  
[5-3]P2e(4.5)  17210.319 17210.109 17210.535 Yes 
[6-4]R1f(5.5)  17243.039 17242.724 17243.354 Yes 
[5-3]P1e(5.5)  17247.926 17247.935 17249.322 No  
[5-3]P1f(5.5)  17249.320 17247.936 17249.323 No  
[6-4]R2f(4.5)  17257.606 17257.339 17257.849 Yes 
[6-4]R1f(4.5)  17282.868 17282.604 17283.162 Yes 
[6-4]R2f(3.5)  17303.370 17303.385 17303.553 No  
[6-4]R1f(3.5)  17330.869 17330.635 17331.129 Yes 
[5-3]P2e(5.5)  17351.152 17350.778 17351.528 Yes 
[6-4]R2f(2.5)  17359.686 17359.010 17359.689 No  
[5-3]P1e(6.5)  17382.906 17382.086 17382.915 No  
[5-3]P1f(6.5)  17384.705 17384.702 17386.029 No  
[6-4]R1f(2.5)  17386.695 17386.515 17386.898 Yes 
[6-4]R2e(1.5)  17427.045 17427.054 17428.507 No  
[6-4]R1f(1.5)  17449.967 17448.763 17449.970 No  
[5-3]P2e(6.5)  17501.228 17500.655 17501.772 Yes 
[6-4]R2f(0.5)  17505.897 17504.723 17505.906 No  
[5-3]P1e(7.5)  17528.254 17528.263 17529.614 No  
[5-3]P1f(7.5)  17530.475 17529.661 17530.478 No  
[6-4]Q2f(0.5)  17649.853 17649.492 17650.243 Yes 
[6-4]Q1e(1.5)  17653.222 17653.225 17654.456 No  
[5-3]P2f(7.5)  17660.234 17660.195 17661.672 No  
[5-3]P2e(7.5)  17661.695 17661.686 17662.635 No  
[6-4]Q2f(1.5)  17664.881 17664.247 17665.521 Yes 
[6-4]Q1e(2.5)  17671.812 17671.407 17672.227 Yes 
[5-3]P1e(8.5)  17684.160 17683.538 17684.181 No  
[5-3]P1f(8.5)  17686.826 17685.646 17686.841 No  
[6-4]Q2f(2.5)  17689.636 17688.924 17690.336 Yes 
[6-4]Q1f(3.5)  17698.442 17697.508 17699.394 No  
[6-4]Q2e(3.5)  17723.860 17723.292 17724.422 Yes 
[6-4]Q1f(4.5)  17733.455 17733.181 17733.560 No  
[3-1]P2e(17.5) 17777.130 17776.875 17777.541 No  
[6-4]P2e(1.5)  17811.475 17810.253 17811.412 No  
[5-3]P2f(8.5)  17829.704 17829.287 17830.025 No  
[5-3]P1e(9.5)  17850.875 17850.373 17850.866 No  
[5-3]P1f(9.5)  17854.008 17854.009 17854.891 No  
[6-4]P1f(2.5)  17880.298 17880.126 17880.489 Yes 
[6-4]P1f(3.5)  17993.962 17993.624 17994.308 Yes 
[6-4]P2f(3.5)  18067.934 18067.943 18069.096 No  
[7-5]P1e(6.5)  19560.004 19560.019 19560.656 No  
[7-5]P1f(6.5)  19562.061 19562.082 19562.905 No  
[8-6]R2f(4.5)  19573.219 19572.820 19573.528 No  
[8-6]R1f(4.5)  19593.420 19593.183 19593.681 Yes 
[8-6]R2f(3.5)  19618.723 19618.492 19618.959 No  
[8-6]R1f(3.5)  19642.466 19642.249 19642.702 Yes 
[8-6]R2f(2.5)  19677.998 19676.782 19677.989 Yes 
[7-5]P2e(6.5)  19698.937 19698.328 19699.506 No  
[8-6]R1f(2.5)  19702.083 19702.152 19703.341 Yes 
[7-5]P1e(7.5)  19734.920 19733.722 19734.935 No  
[7-5]P1f(7.5)  19737.500 19737.527 19738.524 No  
[8-6]R2f(1.5)  19751.514 19750.352 19751.517 No  
[8-6]R1f(1.5)  19771.862 19770.640 19771.871 No  
[8-6]R2e(0.5)  19839.728 19839.737 19840.908 No  
[8-6]Q2f(0.5)  20005.015 20004.624 20005.413 Yes 
[8-6]Q1f(1.5)  20008.163 20008.178 20009.331 Yes 
[8-6]Q1f(2.5)  20033.211 20032.799 20033.646 Yes 
[8-6]P2e(1.5)  20193.227 20193.044 20193.470 No  
[8-6]P1e(2.5)  20275.839 20275.872 20276.046 Yes 
[8-6]P2e(2.5)  20339.497 20338.281 20339.506 Yes 
[8-6]P2f(3.5)  20499.364 20499.379 20500.754 No  
[8-6]P1e(4.5)  20562.953 20562.956 20564.148 No  
[8-6]P1f(4.5)  20564.143 20562.954 20564.148 Yes 
[8-6]P2f(4.5)  20672.844 20672.180 20672.703 No  
[8-6]P1e(5.5)  20728.170 20728.167 20729.626 No  
[8-6]P1f(5.5)  20729.859 20728.361 20729.862 Yes 
[8-6]P2f(5.5)  20860.246 20859.883 20860.633 No  
[8-6]P1e(6.5)  20908.451 20907.217 20908.442 No  
[8-6]P1f(6.5)  20910.686 20910.683 20913.680 No  
[8-6]P2f(6.5)  21062.093 21061.510 21062.706 Yes 
[9-7]R1f(4.5)  21067.935 21067.980 21069.199 Yes 
[7-5]P1f(13.5) 21096.602 21096.569 21096.887 No  
[8-6]P1e(7.5)  21104.275 21104.266 21105.497 No  
[8-6]P1f(7.5)  21107.104 21105.768 21107.107 Yes 
[9-7]R1f(3.5)  21115.856 21115.877 21117.180 No  
[9-7]R2f(2.5)  21156.116 21156.131 21157.380 Yes 
[9-7]R1f(2.5)  21176.557 21175.293 21176.572 No  
[9-7]R2f(1.5)  21232.424 21231.166 21232.421 No  
[9-7]R1e(1.5)  21249.592 21248.388 21249.601 No  
[8-6]P2f(7.5)  21278.219 21278.234 21279.730 No  
[8-6]P2e(7.5)  21279.893 21279.872 21281.109 No  
[8-6]P1e(8.5)  21316.180 21315.180 21316.177 No  
[8-6]P1f(8.5)  21319.652 21318.514 21319.649 Yes 
[9-7]R2e(0.5)  21325.973 21325.952 21327.069 No  
[9-7]Q2e(0.5)  21505.044 21504.621 21505.428 Yes 
[9-7]Q1e(1.5)  21507.308 21507.293 21508.548 No  
[9-7]Q2e(1.5)  21528.663 21527.957 21529.351 No  
[9-7]P2f(1.5)  21711.170 21710.915 21711.395 No  
[9-7]P1f(2.5)  21802.312 21802.299 21803.593 No  
[9-7]P2f(2.5)  21873.518 21872.272 21873.521 No  
[9-7]P1f(3.5)  21955.637 21955.237 21956.026 Yes 
[9-7]P2e(3.5)  22052.366 22052.375 22055.360 No  
[9-7]P1e(4.5)  22124.875 22124.880 22126.166 No  
[9-7]P1f(4.5)  22126.160 22124.878 22126.161 Yes 
[9-7]P1e(5.5)  22311.799 22311.820 22312.955 No  
[9-7]P1f(5.5)  22313.650 22312.692 22313.665 No  
[9-7]P2f(5.5)  22460.264 22459.955 22460.645 No  
[9-7]P1e(6.5)  22516.727 22513.733 22516.748 No  

